Lower Bounds for Private Graph Optimization Problems using Reconstruction Attacks

This paper studies fundamental graph optimization problems under differential privacy (DP) and shows new, reconstruction-based lower bounds. We consider a graph $G = (V, E, \vec{w})$ where the vertex set $V$ and edges $E$ are public and the weights $\mathbf{w}:E\rightarrow \mathbb{R}$ must be kept differentially private under an $\ell_1$ neighboring relation. For the problems of releasing a minimum-weight spanning tree and a minimum-weight perfect matching, we show new, tight error bounds of $\Omega(n\cdot\log(m/n)/\epsilon)$ on worst-case graphs with $n$ vertices and $m>2n$ edges. The upper bounds are known pure DP algorithms while the new lower bound holds even under approximate $(\varepsilon,\delta)$-DP as long as $\delta \leq (n/m)^{\Omega(1)}$. Our lower bounds improve the $\Omega(n/\epsilon)$ lower bounds of Sealfon (PODS~'16). The fact that approximate DP does not reduce error for MST under the $\ell_1$ neighboring relation contrasts with the recent upper bound of Pagh et al. (PODS~'25) which shows that approximate DP allows much better error under the $\ell_\infty$ neighboring relation. Going beyond worst-case graphs, we give lower bounds for large families of sparse graphs with expansion properties. We show a lower bound of $\Omega(n / \epsilon)$ for the minimum spanning tree for any graph where the minimum cut is at least $\Omega(\log(n))$. Finally, we consider the problem of private hierarchical clustering under Dasgupta's cost function (STOC~'16) and show the first approximate DP lower bound parameterized by the minimum weight of a balanced cut. This extends lower bounds of Deng et al. (ICLR~'25) to general graphs and to approximate DP.

==> fig/reconstruction-attack.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=BLACK] (6) at (-0.25, 6.25) {};
		\node [style=BLACK] (7) at (-0.25, 4) {};
		\node [style=BLACK] (8) at (-0.5, 2.75) {};
		\node [style=BLACK] (9) at (-0.25, 1) {};
		\node [style=none] (14) at (-1.75, 7) {};
		\node [style=none] (15) at (0.25, 6.75) {};
		\node [style=none] (16) at (0, 3.25) {};
		\node [style=none] (17) at (0.75, 5.75) {};
		\node [style=none] (18) at (0.5, 1.5) {};
		\node [style=none] (19) at (0.5, 0.25) {};
		\node [style=none] (21) at (-2, 0.25) {};
		\node [style=none] (22) at (-3.25, 0.75) {};
		\node [style=none] (23) at (-3.75, 4) {};
		\node [style=none] (24) at (-2.75, 6) {};
		\node [style=none] (25) at (6.25, 7) {};
		\node [style=none] (26) at (4.5, 7.25) {};
		\node [style=none] (27) at (5.5, 3.25) {};
		\node [style=none] (28) at (4.75, 4.75) {};
		\node [style=none] (30) at (4.75, 1.25) {};
		\node [style=none] (31) at (5, 0.25) {};
		\node [style=none] (32) at (7.25, -0.25) {};
		\node [style=none] (34) at (9.75, 0.5) {};
		\node [style=none] (35) at (9.25, 3.25) {};
		\node [style=none] (36) at (8.5, 5.25) {};
		\node [style=none] (37) at (7.5, 6.75) {};
		\node [style=BLACK] (38) at (5.25, 6.25) {};
		\node [style=BLACK] (39) at (5.5, 4.75) {};
		\node [style=BLACK] (40) at (6.25, 3) {};
		\node [style=BLACK] (41) at (5.5, 1.25) {};
		\node [style=none] (44) at (5.75, 6.75) {};
		\node [style=none] (45) at (6, 6.25) {};
		\node [style=none] (46) at (5.75, 5.75) {};
		\node [style=none] (54) at (6, 5.25) {};
		\node [style=none] (55) at (6.25, 4.75) {};
		\node [style=none] (56) at (6, 4.25) {};
		\node [style=none] (57) at (6.75, 3.5) {};
		\node [style=none] (58) at (7, 3) {};
		\node [style=none] (59) at (6.75, 2.5) {};
		\node [style=none] (60) at (5.25, 0.5) {};
		\node [style=none] (61) at (6.25, 1.25) {};
		\node [style=none] (62) at (6, 0.75) {};
		\node [style=none] (69) at (-0.75, 1.5) {};
		\node [style=none] (70) at (-1, 1) {};
		\node [style=none] (71) at (-0.75, 0.5) {};
		\node [style=none] (78) at (-1, 3.25) {};
		\node [style=none] (79) at (-1.25, 2.75) {};
		\node [style=none] (80) at (-1, 2.25) {};
		\node [style=none] (81) at (-0.75, 6.75) {};
		\node [style=none] (82) at (-1, 6.25) {};
		\node [style=none] (83) at (-0.75, 5.75) {};
		\node [style=none] (84) at (-1, 4) {};
		\node [style=none] (85) at (-0.5, 8.25) {$S$};
		\node [style=none] (86) at (6, 8.25) {$T$};
		\node [style=BLACK] (87) at (7.75, 4.75) {};
		\node [style=none] (95) at (7, 5.75) {};
		\node [style=none] (96) at (8, 5.5) {};
		\node [style=none] (97) at (8.5, 3.75) {};
		\node [style=none] (98) at (7.75, 3.75) {};
		\node [style=BLACK] (99) at (8, 2.25) {};
		\node [style=none] (100) at (7.75, 3) {};
		\node [style=none] (101) at (8.25, 3) {};
		\node [style=none] (102) at (8.25, 0.5) {};
		\node [style=none] (103) at (7.25, 1.75) {};
		\node [style=BLACK] (104) at (-2.5, 2.25) {};
		\node [style=none] (105) at (-3.25, 3) {};
		\node [style=none] (106) at (-1.75, 2.75) {};
		\node [style=none] (107) at (-2.25, 1.5) {};
		\node [style=none] (108) at (-2.75, 1.5) {};
		\node [style=BLACK] (109) at (-2.5, 4.5) {};
		\node [style=none] (110) at (-2.75, 5.25) {};
		\node [style=none] (111) at (-2, 5.5) {};
		\node [style=none] (112) at (-2.5, 2.25) {};
		\node [style=none] (113) at (-3, 4) {};
		\node [style=none] (121) at (3, 3) {$e_i'$};
		\node [style=BLACK] (122) at (8.25, 0.5) {};
		\node [style=none] (123) at (7.25, 0.25) {};
		\node [style=none] (124) at (9, 0.5) {};
		\node [style=none] (125) at (8.75, 0) {};
		\node [style=none] (132) at (1.75, 1.5) {$1$};
		\node [style=none] (135) at (3.75, 4) {$0$};
		\node [style=none] (136) at (2.25, 5) {$0$};
		\node [style=none] (137) at (2.5, 6.75) {$0$};
		\node [style=none] (138) at (8.75, 1.5) {$1$};
		\node [style=none] (139) at (8.5, 4.5) {$1$};
		\node [style=none] (140) at (-2, 3.5) {$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=EDGEDASHED, in=105, out=45, looseness=1.25] (14.center) to (15.center);
		\draw [style=EDGEDASHED, in=120, out=-75] (15.center) to (17.center);
		\draw [style=EDGEDASHED, in=45, out=-60, looseness=0.75] (17.center) to (16.center);
		\draw [style=EDGEDASHED, in=105, out=-135, looseness=0.75] (16.center) to (18.center);
		\draw [style=EDGEDASHED, in=60, out=-60, looseness=1.25] (18.center) to (19.center);
		\draw [style=EDGEDASHED, bend right=330, looseness=0.50] (21.center) to (22.center);
		\draw [style=EDGEDASHED, bend left, looseness=0.75] (22.center) to (23.center);
		\draw [style=EDGEDASHED, bend left=15, looseness=1.25] (23.center) to (24.center);
		\draw [style=EDGEDASHED, in=225, out=45, looseness=1.25] (24.center) to (14.center);
		\draw [style=EDGEDASHED, in=135, out=-15] (25.center) to (37.center);
		\draw [style=EDGEDASHED, in=-45, out=105] (36.center) to (37.center);
		\draw [style=EDGEDASHED, in=-75, out=90] (35.center) to (36.center);
		\draw [style=EDGEDASHED, in=-90, out=105] (34.center) to (35.center);
		\draw [style=EDGEDASHED, in=180, out=-30] (31.center) to (32.center);
		\draw [style=EDGEDASHED, in=-60, out=75, looseness=0.75] (30.center) to (27.center);
		\draw [style=EDGEDASHED] (27.center) to (28.center);
		\draw [style=EDGEDASHED, in=-75, out=90] (28.center) to (26.center);
		\draw [style=EDGEDASHED, in=150, out=105] (26.center) to (25.center);
		\draw [style=new edge style 2, in=165, out=-15] (9) to (41);
		\draw [style=new edge style 2, in=180, out=15] (7) to (39);
		\draw [style=new edge style 2] (6) to (38);
		\draw [style=EDGE] (39) to (6);
		\draw [style=EDGE] (7) to (6);
		\draw [style=EDGE] (9) to (8);
		\draw [style=EDGE] (38) to (44.center);
		\draw [style=EDGE] (45.center) to (38);
		\draw [style=EDGE] (38) to (46.center);
		\draw [style=EDGE] (54.center) to (39);
		\draw [style=EDGE] (39) to (55.center);
		\draw [style=EDGE] (56.center) to (39);
		\draw [style=EDGE] (57.center) to (40);
		\draw [style=EDGE] (58.center) to (40);
		\draw [style=EDGE] (59.center) to (40);
		\draw [style=EDGE] (60.center) to (41);
		\draw [style=EDGE] (41) to (61.center);
		\draw [style=EDGE] (62.center) to (41);
		\draw [style=EDGE, bend right=15] (8) to (40);
		\draw [style=EDGE] (41) to (40);
		\draw [style=EDGE] (9) to (69.center);
		\draw [style=EDGE] (70.center) to (9);
		\draw [style=EDGE] (71.center) to (9);
		\draw [style=EDGE] (79.center) to (8);
		\draw [style=EDGE] (8) to (80.center);
		\draw [style=EDGE] (8) to (78.center);
		\draw [style=EDGE] (81.center) to (6);
		\draw [style=EDGE] (6) to (82.center);
		\draw [style=EDGE] (83.center) to (6);
		\draw [style=EDGE] (84.center) to (7);
		\draw [style=new edge style 2, in=150, out=-30] (7) to (40);
		\draw [style=EDGE] (95.center) to (87);
		\draw [style=EDGE, in=255, out=75] (87) to (96.center);
		\draw [style=new edge style 2] (97.center) to (87);
		\draw [style=EDGE] (98.center) to (87);
		\draw [style=EDGE, in=105, out=-75] (100.center) to (99);
		\draw [style=EDGE] (99) to (101.center);
		\draw [style=new edge style 2] (102.center) to (99);
		\draw [style=EDGE] (103.center) to (99);
		\draw [style=EDGE] (105.center) to (104);
		\draw [style=EDGE] (104) to (106.center);
		\draw [style=EDGE, in=285, out=105] (107.center) to (104);
		\draw [style=EDGE, in=255, out=75] (108.center) to (104);
		\draw [style=EDGE] (110.center) to (109);
		\draw [style=EDGE] (109) to (111.center);
		\draw [style=new edge style 2] (112.center) to (109);
		\draw [style=EDGE] (113.center) to (109);
		\draw [style=EDGE] (122) to (123.center);
		\draw [style=EDGE] (124.center) to (122);
		\draw [style=EDGE] (125.center) to (122);
		\draw [style=EDGEDASHED, in=-120, out=-15, looseness=0.50] (21.center) to (19.center);
		\draw [style=EDGEDASHED, in=0, out=-60, looseness=1.25] (34.center) to (32.center);
		\draw [style=EDGEDASHED, in=-105, out=135, looseness=0.75] (31.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}

